Adaptive Rotary Steering with Joint Autoregression for Robust Extraction of Closely Moving Speakers in Dynamic Scenarios

Latest advances in deep spatial filtering for Ambisonics demonstrate strong performance in stationary multi-speaker scenarios by rotating the sound field toward a target speaker prior to multi-channel enhancement. For applicability in dynamic acoustic conditions with moving speakers, we propose to automate this rotary steering using an interleaved tracking algorithm conditioned on the target's initial direction. However, for nearby or crossing speakers, robust tracking becomes difficult and spatial cues less effective for enhancement. By incorporating the processed recording as additional guide into both algorithms, our novel joint autoregressive framework leverages temporal-spectral correlations of speech to resolve spatially challenging speaker constellations. Consequently, our proposed method significantly improves tracking and enhancement of closely spaced speakers, consistently outperforming comparable non-autoregressive methods on a synthetic dataset. Real-world recordings complement these findings in complex scenarios with multiple speaker crossings and varying speaker-to-array distances.

==> images/flowchart/init_doa.tikz <==
\begin{tikzpicture}


\newcommand\myscale{1}
\newcommand\myfont{\scriptsize}
\pgfmathsetlengthmacro{\micW}{1pt*\myscale}

\pgfmathsetmacro{\micRA}{0.6*\myscale}
\pgfmathsetmacro{\micRB}{0.5*\myscale}
\pgfmathsetmacro{\micRC}{0.5*\myscale}
\pgfmathsetmacro{\micRRC}{0.2*\myscale}
\pgfmathsetmacro{\micRRB}{0.3*\myscale}
\pgfmathsetmacro{\micRRA}{0.4*\myscale}
\pgfmathsetmacro{\arrayR}{0.1*\myscale}
\node[star,star points=5,draw,fill=black,minimum size=\myscale*4pt,star point ratio=2.25, anchor=center, inner sep=0pt, rounded corners=0.1pt] at (0,0) {};

\newcommand\thetaC{60}
\pgfmathsetmacro{\xposA}{\micRA * cos(-120-180)}
\pgfmathsetmacro{\yposA}{\micRA * sin(-120)}
\pgfmathsetmacro{\xposB}{\micRB * cos(-45-180)}
\pgfmathsetmacro{\yposB}{\micRB * sin(-45)}
\pgfmathsetmacro{\xposC}{\micRC * cos(\thetaC)}
\pgfmathsetmacro{\yposC}{\micRC * sin(\thetaC)}
\node[anchor=east] at (\xposC, \yposC) {\myfont$\theta_0,\!\elevation_0$};
\draw [line width=\myscale*0.1mm, color=black, dash pattern=on \myscale*1pt off \myscale*1pt] (0, 0) -- (\xposA, \yposA);
\draw [line width=\myscale*0.1mm, color=black, dash pattern=on \myscale*1pt off \myscale*1pt] (0, 0) -- (\xposB, \yposB);
\draw [line width=\myscale*0.1mm, color=black, dash pattern=on \myscale*1pt off \myscale*1pt] (0, 0) -- (0 + \micRB, 0);
\draw[line width=\myscale*0.2mm, tab_green] (\micRRB, 0) arc[start angle=0, end angle=-135, radius=\micRRB];
\draw[line width=\myscale*0.2mm, tab_orange] (\micRRC, 0) arc[start angle=0, end angle=\thetaC, radius=\micRRC];
\draw[line width=\myscale*0.2mm, tab_blue] (\micRRA, 0) arc[start angle=0, end angle=-60, radius=\micRRA];
\draw (\xposA, \yposA) node[cross=\myscale*2.5pt, color=tab_blue, line width=\myscale*1pt, rotate=45, anchor=center]{};
\draw (\xposB, \yposB) node[cross=\myscale*2.5pt, color=tab_green, line width=\myscale*1pt, rotate=45, anchor=center]{};
\draw [line width=\myscale*0.1mm, color=black, dash pattern=on \myscale*1pt off \myscale*1pt] (0, 0) -- (\xposC, \yposC);
\draw (\xposC, \yposC) node[cross=\myscale*2.5pt, color=tab_orange, line width=\myscale*1pt, rotate=45, anchor=center]{};

\end{tikzpicture}


==> images/trajectories/example_2409/meta.txt <==
2409
6.5920000076293945sec
7.201415538787842m x 9.42296028137207m

==> images/trajectories/example_2798/meta.txt <==
2798
7.482999801635742sec
9.098468780517578m x 6.905824661254883m

==> images/trajectories/example_494/meta.txt <==
494
7.849999904632568sec
8.362887382507324m x 6.37717342376709m

==> images/trajectories/example_849/meta.txt <==
849
6.453000068664551sec
6.936672687530518m x 6.59476375579834m
